Search for single top quark production in pbar p collisions at sqrt{s}=1.96 TeV in the missing transverse energy plus jets topology

We report a search for single top quark production with the CDF II detector using 2.1 fb-1 of integrated luminosity of pbar p collisions at sqrt{s}=1.96 TeV. The data selected consist of events characterized by large energy imbalance in the transverse plane and hadronic jets, and no identified electrons and muons, so the sample is enriched in W -> tau nu decays. In order to suppress backgrounds, additional kinematic and topological requirements are imposed through a neural network, and at least one of the jets must be identified as a b-quark jet. We measure an excess of signal-like events in agreement with the standard model prediction, but inconsistent with a model without single top quark production by 2.1 standard deviations (sigma), with a median expected sensitivity of 1.4 sigma. Assuming a top quark mass of 175 GeV/c2 and ascribing the excess to single top quark production, the cross section is measured to be 4.9+2.5-2.2(stat+syst)pb, consistent with measurements performed in independent datasets and with the standard model prediction.

==> comments.txt <==
When you mention top, always say top quark   OK!
Keep consistency about tagging category definitions both in the text and 
in plots.  OK!
Write down the sphericity definiton on paper. OK!

-should we add the upper limit?      NO
-page 3, 2nd paragraph add tau leptonic decays OK!
-page 3, Section VIII is missing in the listing at the bottom  OK!
-page 4 remove the description of jets in Section II since it's in section III   OK!
-page 7 end of section add the main source of MET, i.e. the jet mismeasurement    MMMMMM
-page 7 Signal Modeling you refer only (too much) to the t-channel
-page 16 y axis needs units (rad)
-page 15 add a few lines saying that "at this stage of the analysis the 
backgroiunds all contain neutrinos and need to be addressed with a second NN
OK!
-page 20 systematic section put some separatin between syst names and 
description OK!
-page 20 l 14 table -> Tab.  OK!
-page 22 TT -> 2S
-page 25 remove the first statement, is now out of context; 
also invert the significance and the cross section measurement plots
-page 29 l 6 c'e' uno spazio extra dopo Fig.14(a)

-likelihood section summarize and remove most details

-check the APS style for tables OK!



all plots:
-Fig.2 needs a legend
- P13 Fig 3: Put the legend on just one plot, with s and t channels
swapped to correspond to the order in the plots.  y-axis labels need
to be in the form 'Fraction/(X unit)'.  Make the axis labels a bit
larger.  Consider rebinning the MET/H_T and M(j1,j2,MET) plots to
smooth things out.  In the caption, 'unity' -> 'unit area'.  The plots
are impossible to read in black and white print, not sure what can be
done about that though.
-also there are sometimes horizontal lines drawn at the bottom of the plots which need to be removed





==> newfinalPlots8/newFiles.LaCie.dat <==
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/CR3/PRDPlots/newFIG6/PRDPlots_DPhiMET_TrkMPT_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/CR3/PRDPlots/newFIG6/PRDPlots_DPhiMET_TrkMPT_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/CR3/PRDPlots/newFIG6/PRDPlots_MET_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/CR3/PRDPlots/newFIG6/PRDPlots_MET_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/CR3/PRDPlots/newFIG6/PRDPlots_MinDPhiMET_Ji_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/CR3/PRDPlots/newFIG6/PRDPlots_MinDPhiMET_Ji_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/CR3/PRDPlots/newFIG6/PRDPlots_MVJ12_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/CR3/PRDPlots/newFIG6/PRDPlots_MVJ12_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_DPhiMET_TrkMPT_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_DPhiMET_TrkMPT_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MaxDRJs_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MaxDRJs_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MET_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MET_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MinDPhiMET_Ji_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MinDPhiMET_Ji_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MinDPhiTrkMPT_Ji_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MinDPhiTrkMPT_Ji_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_TrkMPT_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_TrkMPT_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_J12HRF_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_J12HRF_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_MaxDPhiJs_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_MaxDPhiJs_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_METoHT_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_METoHT_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_METoSqSumET_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_METoSqSumET_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_MHToMET_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_MHToMET_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_MVJ12_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_MVJ12_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG5/PRDPlots_J1Z_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG5/PRDPlots_J1Z_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG5/PRDPlots_J2Z_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG5/PRDPlots_J2Z_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG5/PRDPlots_Sphericity_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG5/PRDPlots_Sphericity_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_1Tag_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_1Tag_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_20Bins_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_20Bins_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_TJ_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_TJ_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_TT_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_TT_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_DPhiMET_TrkMPT_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_DPhiMET_TrkMPT_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_MET_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_MET_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_MinDPhiMET_Ji_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_MinDPhiMET_Ji_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_MVJ12_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_MVJ12_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG10/PRDPlots_HT3_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG10/PRDPlots_HT3_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG10/PRDPlots_J2Z_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG10/PRDPlots_J2Z_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG10/PRDPlots_M3j_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG10/PRDPlots_M3j_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG10/PRDPlots_MVJ12_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG10/PRDPlots_MVJ12_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG10/PRDPlots_MVJ2_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG10/PRDPlots_MVJ2_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_HT3_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_HT3_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_J12HRF_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_J12HRF_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_J1Z_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_J1Z_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_J2Z_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_J2Z_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_M3j_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_M3j_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_MET_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_MET_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_METoHT_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_METoHT_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_MinDPhiMET_Ji_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_MinDPhiMET_Ji_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_MVJ12_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_MVJ12_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_MVJ2_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_MVJ2_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_TrkMPT_All_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG11/PRDPlots_TrkMPT_All_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_1Tag_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_1Tag_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_TJ_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_TJ_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_TT_Validation.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_TT_Validation.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG9/PRDPlots_J12HRF_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG9/PRDPlots_J12HRF_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG9/PRDPlots_J1Z_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG9/PRDPlots_J1Z_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG9/PRDPlots_MET_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG9/PRDPlots_MET_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG9/PRDPlots_METoHT_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG9/PRDPlots_METoHT_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG9/PRDPlots_MinDPhiMET_Ji_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG9/PRDPlots_MinDPhiMET_Ji_All_ShapeComp.eps
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG9/PRDPlots_TrkMPT_All_ShapeComp.pdf
/Volumes/LaCie/karolos/data/NewAnalyses/Ntuples/Original/Histos/SR/PRDPlots/newFIG9/PRDPlots_TrkMPT_All_ShapeComp.eps


==> newfinalPlots8/newFiles.Local.dat <==
/Users/karolos/data/SingleTopPRD/Histos/CR3/PRDPlots/newFIG6/PRDPlots_DPhiMET_TrkMPT_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/CR3/PRDPlots/newFIG6/PRDPlots_DPhiMET_TrkMPT_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/CR3/PRDPlots/newFIG6/PRDPlots_MET_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/CR3/PRDPlots/newFIG6/PRDPlots_MET_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/CR3/PRDPlots/newFIG6/PRDPlots_MinDPhiMET_Ji_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/CR3/PRDPlots/newFIG6/PRDPlots_MinDPhiMET_Ji_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/CR3/PRDPlots/newFIG6/PRDPlots_MVJ12_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/CR3/PRDPlots/newFIG6/PRDPlots_MVJ12_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_DPhiMET_TrkMPT_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_DPhiMET_TrkMPT_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MaxDRJs_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MaxDRJs_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MET_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MET_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MinDPhiMET_Ji_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MinDPhiMET_Ji_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MinDPhiTrkMPT_Ji_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_MinDPhiTrkMPT_Ji_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_TrkMPT_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG3/PRDPlots_TrkMPT_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_J12HRF_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_J12HRF_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_MaxDPhiJs_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_MaxDPhiJs_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_METoHT_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_METoHT_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_METoSqSumET_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_METoSqSumET_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_MHToMET_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_MHToMET_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_MVJ12_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG4/PRDPlots_MVJ12_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG5/PRDPlots_J1Z_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG5/PRDPlots_J1Z_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG5/PRDPlots_J2Z_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG5/PRDPlots_J2Z_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG5/PRDPlots_Sphericity_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG5/PRDPlots_Sphericity_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_1Tag_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_1Tag_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_20Bins_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_20Bins_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_TJ_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_TJ_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_TT_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/PreSelection/PRDPlots/newFIG7/PRDPlots_QCDNN_TT_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_DPhiMET_TrkMPT_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_DPhiMET_TrkMPT_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_MET_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_MET_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_MinDPhiMET_Ji_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_MinDPhiMET_Ji_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_MVJ12_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/QCD_CR/PRDPlots/newFIG2/PRDPlots_MVJ12_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG10/PRDPlots_HT3_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG10/PRDPlots_HT3_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG10/PRDPlots_J2Z_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG10/PRDPlots_J2Z_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG10/PRDPlots_M3j_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG10/PRDPlots_M3j_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG10/PRDPlots_MVJ12_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG10/PRDPlots_MVJ12_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG10/PRDPlots_MVJ2_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG10/PRDPlots_MVJ2_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_HT3_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_HT3_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_J12HRF_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_J12HRF_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_J1Z_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_J1Z_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_J2Z_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_J2Z_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_M3j_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_M3j_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_MET_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_MET_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_METoHT_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_METoHT_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_MinDPhiMET_Ji_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_MinDPhiMET_Ji_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_MVJ12_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_MVJ12_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_MVJ2_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_MVJ2_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_TrkMPT_All_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG11/PRDPlots_TrkMPT_All_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_1Tag_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_1Tag_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_TJ_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_TJ_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_TT_Validation.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG12/PRDPlots_FinalMLP_TT_Validation.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG9/PRDPlots_J12HRF_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG9/PRDPlots_J12HRF_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG9/PRDPlots_J1Z_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG9/PRDPlots_J1Z_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG9/PRDPlots_MET_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG9/PRDPlots_MET_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG9/PRDPlots_METoHT_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG9/PRDPlots_METoHT_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG9/PRDPlots_MinDPhiMET_Ji_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG9/PRDPlots_MinDPhiMET_Ji_All_ShapeComp.eps
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG9/PRDPlots_TrkMPT_All_ShapeComp.pdf
/Users/karolos/data/SingleTopPRD/Histos/SR/PRDPlots/newFIG9/PRDPlots_TrkMPT_All_ShapeComp.eps

